The elastic properties and lattice dynamics for selected 211 MAX phases: A DFT study

The elastic properties and lattice dynamics of Ti$_2$AlC, Ti$_2$AlN, Ti$_2$GaC, Ti$_2$GaN, Ti$_2$PbC, Ti$_2$CdC and Ti$_2$SnC have been investigated using the density functional theory within the generalized gradient approximations as expressed in Quantum Espresso and VASP codes. The obtained lattice parameters are in agreement with the previous theoretical research and available experimental data. The elastic properties of the MAX phases under study have been calculated. The values of elastic anisotropy, Young's modulus, Poisson ratio and shear modulus reveal that the compounds are stable and ductile and that Ti$_2$PbC and Ti$_2$CdC are more stable than the other considered compounds. Thus, the seven compounds may be useful for industrial applications. The calculated phonon spectra confirm that the studied MAX phases are dynamically stable because of the absence of imaginary phonon modes. The temperature dependent lattice thermal conductivity of MAX phases have been determined using the Debye theory as outlined by Slack. The obtained $\kappa_{ph}$ for Ti$_2$AlC at 1300 K agree with experimental findings within 9$\%$. The estimated minimum thermal conductivities ($\kappa_{min}$) of the MAX phases obtained by using empirical formula suggested by Clarke show that Ti$_2$PbC possesses the lowest minimum thermal conductivity.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

